De-Anonymizing Text by Fingerprinting Language Generation

Components of machine learning systems are not (yet) perceived as security hotspots. Secure coding practices, such as ensuring that no execution paths depend on confidential inputs, have not yet been adopted by ML developers. We initiate the study of code security of ML systems by investigating how nucleus sampling---a popular approach for generating text, used for applications such as auto-completion---unwittingly leaks texts typed by users. Our main result is that the series of nucleus sizes for many natural English word sequences is a unique fingerprint. We then show how an attacker can infer typed text by measuring these fingerprints via a suitable side channel (e.g., cache access times), explain how this attack could help de-anonymize anonymous texts, and discuss defenses.

==> figures/plot_data/fingerprint.dat <==
x,s
0,9235
1,82
2,122
3,356
4,1
5,226
6,64
7,527
8,2621
9,1417
10,67
11,41
12,4483
13,2312
14,3444
15,554
16,800
17,3247
18,76
19,1440
20,181
21,9019
22,348
23,2019
24,657
25,1170
26,3757
27,6
28,50
29,1801
30,430


==> figures/plot_data/median.dat <==
N,U(N)-d,error median
300,3167.9938609452656,7695.825195818957
400,4827.496936259777,8926.685783104624
500,4872.448951567178,10336.321690850327
600,4527.094090149407,12590.938545249797
700,6828.364763854188,13010.469234146836
800,11046.694539922079,13421.295319046281
900,12049.215478755279,13816.262624533518
1000,11478.047327986282,14675.34645120522
1100,11179.900410291615,16105.488587101874
1200,13707.809073163204,16438.782533628284
1300,16574.4290326608,16758.37578256396
1400,13438.659199632457,17072.099763489037
1500,15954.810565824751,17797.496753108546
1600,18099.10857947116,18972.391488019828
1700,22175.095262595583,19267.597108205788
1800,23228.291328684478,19537.206727973055
1900,25497.412491934505,19788.104046593886
2000,27813.770974361832,20395.751694462226
2100,27957.39171726779,21435.415440897927
2200,28270.771834226864,21693.92259520583
2300,28738.06641120759,21936.86868603666
2400,29929.401192394573,22158.63546418479
2500,30849.433036703733,22742.015769484446
2600,30748.275618241096,23651.432299669686
2700,31860.647021181365,23871.74945312439


==> figures/plot_data/recall.dat <==
N,U(N),d,recall
300,20369.2626953125,17201.268834367234,9.517485705916982e-05
400,24403.99169921875,19576.494762958973,0.005928292085385116
500,27915.0390625,23042.590110932822,0.0008534529416448753
600,32243.65234375,27716.558253600593,4.876979090671383e-06
700,34537.9638671875,27709.599103333312,0.0013010186326038917
800,38910.21728515625,27863.52274523417,5.006675176979152
900,40063.4765625,28014.26108374472,10.664403940043687
1000,41423.33984375,29945.29251576372,1.8136629459389215
1100,42777.099609375,31597.199199083385,0.07376488388447659
1200,45600.5859375,31892.776864336796,3.8600425820810633
1300,48841.552734375,32267.1237017142,45.279281214098155
1400,46094.970703125,32656.311503492543,0.9863816019866398
1500,50333.251953125,34378.44138730025,13.321367567203923
1600,53356.93359375,35257.82501427884,29.589786904540304
1700,58605.95703125,36430.86176865442,95.48696347827122
1800,60073.2421875,36844.95085881552,98.35220555377326
1900,61779.78515625,36282.372664315495,99.97313024318751
2000,65230.712890625,37416.94191626317,99.99934404309951
2100,66486.81640625,38529.42468898221,99.99320071458719
2200,67951.66015625,39680.88832202314,99.98721352968967
2300,68787.841796875,40049.77538566741,99.99132912842408
2400,69384.765625,39455.36443260543,99.99964824129593
2500,71209.716796875,40360.28376017127,99.99979048253624
2600,72036.1328125,41287.857194258904,99.99713873157519
2700,73412.4755859375,41551.828564756135,99.99968873154033


==> figures/plot_data/reddit_distance.dat <==
sequence_length,4000,3000,2000,1000,500
300,18700.351761397433,18700.351761397433,20132.17727917177,20132.17727917177,21888.432264554718
400,24169.2222464853,24169.2222464853,25378.164709056484,25817.603858607792,25817.603858607792
500,29196.990546972473,29196.990546972473,29519.669899915887,30290.22984396124,32578.147844836116
600,32049.064260910956,32049.064260910956,34114.30677882815,34114.30677882815,35909.87159542624
700,35358.35970460168,35358.35970460168,37475.40887035123,38750.570537735315,38951.216669059264
800,38863.36003229777,40153.17013636657,40355.17573992213,41728.63388609792,43024.066695281144
900,43544.87114460209,44151.13169557491,44308.219248803034,44674.20153735263,45222.73982190818
1000,46052.4293387439,46959.08458434853,46959.08458434853,47244.365494733865,48252.56149677445
1100,49420.92681243442,49420.92681243442,49907.18788912074,49907.18788912074,50832.377939655744
1200,52753.71524357313,52753.71524357313,52893.8945909639,53113.49195825859,53113.49195825859
1300,54432.01723250756,54432.01723250756,54611.67464929088,54611.67464929088,54611.67464929088
1400,56492.77626387289,56492.77626387289,57719.596412310435,57719.596412310435,57719.596412310435
1500,59536.83433808015,59599.998833892605,59602.7677545263,60042.62016268111,60206.8657546629
1600,60485.62840873855,61726.67892410866,62014.15350547002,62847.17474159041,63430.42524687975
1700,63321.49336520736,63321.49336520736,64588.55714443542,64592.493673800825,64592.493673800825
1800,65520.149305385436,65580.93845775616,66106.2027876356,66106.2027876356,66599.15135345195
1900,67466.37433566443,67603.712760469,67603.712760469,68853.82761328523,68853.82761328523
2000,68383.64864497945,68476.07434717618,68476.07434717618,68476.07434717618,70373.24742400339
2100,71515.80456794148,71515.80456794148,71806.30399205908,72479.73530580806,73047.98288796208
2200,72287.15746935966,72287.15746935966,72287.15746935966,72287.15746935966,74166.9902247624
2300,75326.96136178599,75341.03305636311,75341.03305636311,76093.96926826725,77287.65356122542
2400,77180.33001354685,77180.33001354685,77332.07892588948,77467.46800431778,78713.65004241641
2500,77815.19258473888,77815.19258473888,79578.46164635253,79985.95812391072,80922.36805111427
2600,78891.01551507624,78891.01551507624,80878.51645523674,80937.12819837383,82341.21045989062
2700,81801.33858929205,81801.33858929205,81801.33858929205,83289.91448548858,84245.10828528859


==> figures/plot_data/subreddit_distance.dat <==
sequence_length,asoiaf,electronic_cigarette,india,OkCupid,Random_Acts_Of_Amazon,B(k)
300,24906.177687473442,24541.860524418273,23656.88259259871,22084.560126930308,19786.987491783584,14691.839874802201
400,28919.217745298713,27583.894141328197,29139.503719178196,28565.44643445994,27101.05745169365,14081.944911398597
500,32789.39645678157,33294.06529698649,34132.72060647964,32905.68697049189,33045.91991456736,18432.57767916142
600,37254.15740558361,37495.28529028683,37514.33939175792,36879.08626850725,38117.684045597525,23251.253982329108
700,41297.86946078454,40929.58434922104,40447.70281486947,40723.42373867895,40594.16082394117,29127.197049398164
800,44709.491386058064,43469.56455958582,46120.518351380226,43658.460611890565,43476.152359655745,29231.232723517733
900,48277.74806264269,46742.41366253993,48259.01896019023,46112.033386091316,46538.77260951346,29813.49597030838
1000,51516.814973365734,50491.23397184901,51214.28222673827,50436.02865016238,49848.859365084776,32962.627465190955
1100,55309.94026393448,52691.133153501265,54467.393447823444,51912.62647949919,52265.30312740949,38455.54499875527
1200,57538.8669075087,55131.62910707428,57595.507081716016,55112.813228867206,55185.32848502399,40711.58618952081
1300,59433.92579158809,57159.19572562231,59707.637501411824,55890.19650171218,57727.63271605722,37883.91599435927
1400,61828.961862544646,60614.985127441876,61604.96797337046,58537.40146265463,60887.34358633163,39552.369937184936
1500,65564.21590318914,63477.79425909505,65091.66594119404,60661.828607452975,62347.517584904694,41891.970832505714
1600,67946.72384302277,64936.000708389794,66398.87183529552,63719.32246971871,64472.06157708934,45560.89477891374
1700,69887.72476622772,66340.14785934683,69724.95803512541,65757.89180775186,66730.75342748649,46939.44046851456
1800,71730.10163801526,68352.20299302723,71658.4637708624,67542.06740247148,68905.3389368342,49072.92584369876
1900,73417.31477655662,69896.63778752166,73109.3654807645,69960.6479958555,69946.3376167759,50659.774079491384
2000,75685.37554243885,72497.82743641357,75429.05607257724,71494.79713937231,72364.18283930248,53154.508055076294
2100,78373.43938478138,74741.00618134599,78265.07313610587,74412.45487147968,74054.51479822145,54156.85731204391
2200,80172.96981526879,76696.30565418389,80076.10849685442,76417.66051771017,74900.91356585713,55514.096673144355
2300,82189.87379841875,78356.77932380835,82737.4945112553,78108.58806815036,76840.7482785013,57799.62296502861
2400,83221.75540686461,79938.28047937984,83662.55069025807,80658.52658584832,77780.68080828298,59412.75952591636
2500,84693.33017422329,81544.73312237891,85350.61826372438,81973.42709683425,79543.56144277172,63407.06831087948
2600,87290.02216175683,82502.20895830607,86752.25685825125,84392.63812086929,81799.16751410127,62580.617896343756
2700,88665.07519875004,84500.83387162519,89999.64427707478,85522.62174419117,83540.60373854141,64256.20019718005


==> figures/plot_data/unique_radius.dat <==
x,U(N)
300,20369.2626953125
400,24403.99169921875
500,27915.0390625
600,32243.65234375
700,34537.9638671875
800,38910.21728515625
900,40063.4765625
1000,41423.33984375
1100,42777.099609375
1200,45600.5859375
1300,48841.552734375
1400,46094.970703125
1500,50333.251953125
1600,53356.93359375
1700,58605.95703125
1800,60073.2421875
1900,61779.78515625
2000,65230.712890625
2100,66486.81640625
2200,67951.66015625
2300,68787.841796875
2400,69384.765625
2500,71209.716796875
2600,72036.1328125
2700,73412.4755859375

